Learning to Zoom Efficiently with a Contrastive Curriculum

Using a zoom-in tool is an important foundational part of modern visual agents, because it allows to efficiently handle tasks involving high-resolution images. Most previous methods need an extensive warm-start supervised fine-tuning phase for teaching models zoom-in. We show that this is not necessary by proposing a new intrinsic reward for learning tool use in MLLMs without the need for additional labels or warm-start SFT. Our InfoNCE-style reward uses a curriculum of increasingly hard negative tool calls as a contrastive training signal. Empirical experiments on $V^*$, HRBench and MME-RealWorld show that our approach is competitive while being more efficient. When used as a drop-in replacement for SFT, we even outperform all baselines. To directly measure the zoom-in ability of models, we further introduce the scalable synthetic Muffin&Chihuahua (M&C) dataset. Each image consists of a grid with every cell either showing a muffin or chihuahua. Leveraging the M&C dataset's unique region of interest labels, we find that recall is the metric that most strongly correlates the zoom-in region with final task performance. Our model and code for reproduction is publicly available under https://github.com/UKPLab/emnlp2026-zoom-in

==> formulas-auto.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={node_expectation}] (0) at (-4, 4) {$\mathcal{O}_{\text{man}}$};
		\node [style={node_expectation}] (1) at (-4, 2) {$\mathcal{O}_{MI}$};
		\node [style={node_expectation}] (2) at (-1, 4) {$\mathcal{O}_{\text{man}, \tau}$};
		\node [style={node_expectation}] (3) at (-1, 2) {$\mathcal{O}_{MI, \tau}$};
		\node [style={node_value}] (4) at (1, 3) {$\hat{r}_\tau$};
		\node [style={node_value}] (5) at (-6, 3) {$\hat{r}$};
		\node [style={node_expectation}] (6) at (-4, 0) {$\mathcal{O}_{\text{emp}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={edge_geq}] (6) to (1);
		\draw [style={edge_approx}, in=180, out=0] (1) to (3);
		\draw [style={edge_geq}] (2) to (3);
		\draw [style={edge_geq}, in=90, out=-90] (0) to (1);
		\draw [style={edge_approx}, in=180, out=0] (0) to (2);
		\draw [style={edge_sample}] (3) to (4);
		\draw [style={edge_sample}] (2) to (4);
		\draw [style={edge_sample}, in=30, out=-150] (0) to (5);
		\draw [style={edge_sample}] (1) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

